Age-of-Information in Clocked Networks

We derive key features of the Age-of-Information distribution in a system whose activities are strictly limited to periodic instances on a global time grid. In particular, one agent periodically generates updates while the other agent periodically uses the most recently received of those updates. Likewise, transmission of those updates over a network can only occur periodically. All periods may differ. We derive results for two different models: a basic one in which the mathematical problems can be handled directly and an extended model which, among others, can also account for stochastic transmission failure, making the results applicable to instances with wireless communication. For both models, a suitable approximation for the expected Age-of-Information and an upper bound for its largest occurring value are developed. For the extended model (which is the more relevant one from a practical standpoint) we also present numerical results for the distribution of the approximation error for numerous parameter choices.

==> data/data_Ad.txt <==
x	ymin	ymax	ymid
-0.9830508474576272	0.0	0.0009554617187784659	0.009010384850335975
-0.9491525423728814	0.0	0.0	0.0
-0.9152542372881356	0.0	0.00011943271484730863	0.0
-0.8813559322033898	0.0	0.0005971635742365412	0.0
-0.847457627118644	0.0	0.0005971635742365412	0.0
-0.8135593220338982	0.0	0.00011943271484730824	0.0
-0.7796610169491525	0.006679703581720869	0.004180145019655788	0.009010384850335975
-0.7457627118644067	0.005465212021408001	0.005852203027518123	0.013515577275504008
-0.7118644067796609	0.004250720461095084	0.011943271484730785	0.045051924251679726
-0.6779661016949151	0.006679703581720891	0.008121424609616987	0.027031154551008015
-0.6440677966101693	0.005465212021407984	0.008360290039311576	0.0
-0.6101694915254235	0.007286949361877311	0.01767604179740162	0.0720830788026878
-0.5762711864406778	0.006679703581720891	0.010271213476868542	0.045051924251680024
-0.542372881355932	0.0030362289007822034	0.009554617187784628	0.03604153940134378
-0.5084745762711862	0.023075339645944895	0.026514062696102514	0.031536346976176015
-0.4745762711864404	0.0	0.007046530175991186	0.0
-0.44067796610169463	0.0327912721284479	0.024603139258545497	0.013515577275503962
-0.40677966101694885	0.007286949361877311	0.0318885348642313	0.05406230910201585
-0.37288135593220306	0.04918690819267201	0.06795721474811861	0.16218692730604806
-0.3389830508474573	0.02125360230547549	0.04012939218869557	0.12614538790470364
-0.3050847457627115	0.04797241663235897	0.0724956579123161	0.17119731215638354
-0.2711864406779657	0.06315356113627003	0.10641454892895165	0.17119731215638354
-0.23728813559321993	0.09594483326471794	0.15108238428184492	0.23427000610873536
-0.20338983050847415	0.10141004528612592	0.20936554912733135	0.3153634697617591
-0.16949152542372836	0.2149650061753814	0.33429216885761687	0.8064294441050723
-0.13559322033898258	0.3685981885549607	0.5183379824373178	1.464187538179596
-0.1016949152542368	0.3412721284479207	1.2001793515006005	1.9192119731215627
-0.06779661016949101	2.973075339645943	4.942961769385546	8.681505803298712
-0.03389830508474523	13.04667558666117	9.863111890235256	5.807193036041536
5.551115123125783e-16	6.861270069987667	7.132282865251576	7.6047648136835875
0.03389830508474634	3.659263071222711	1.9621600722264207	0.3649205864386058
0.06779661016949223	0.6382153149444233	0.8612293067639425	0.5180971288943202
0.1016949152542379	0.40867641004528726	0.5757851182788749	0.34689981673793613
0.13559322033898358	0.18763894606834017	0.367016732725777	0.15317654245571108
0.16949152542372947	0.1566694112803627	0.32270719551742794	0.05856750152718403
0.20338983050847537	0.06922601893783423	0.18667333330634214	0.1306505803298712
0.23728813559322104	0.04615067929188979	0.16505601191898053	0.05406230910201603
0.2711864406779667	0.040685467270481786	0.09912915332326616	0.022525962125840012
0.3050847457627126	0.0	0.061030117286974314	0.022525962125839863
0.3389830508474585	0.0	0.04371237363411496	0.009010384850336004
0.3728813559322042	0.0	0.0320079675790785	0.0
0.40677966101694985	0.0	0.01648171464892859	0.0
0.44067796610169574	0.0	0.0	0.0
0.47457627118644163	0.0	0.0	0.0
0.5084745762711873	0.0	0.0	0.0
0.542372881355933	0.0	0.0	0.0
0.5762711864406789	0.0	0.0	0.0
0.6101694915254248	0.0	0.0	0.0
0.6440677966101704	0.0	0.0	0.0
0.6779661016949161	0.0	0.0	0.0
0.711864406779662	0.0	0.0	0.0
0.7457627118644079	0.0	0.0	0.0
0.7796610169491536	0.0	0.0	0.0
0.8135593220338992	0.0	0.0	0.0
0.8474576271186451	0.0	0.0	0.0
0.881355932203391	0.0	0.0	0.0
0.9152542372881367	0.0	0.0	0.0
0.9491525423728824	0.0	0.0	0.0
0.9830508474576283	0.0	0.0	0.0


==> data/data_Bd.txt <==
x	ymin	ymax	ymid
-0.9830508474576272	0.0	0.0009554617187784659	0.0038113695090439253
-0.9491525423728814	0.0	0.0	0.0
-0.9152542372881356	0.0	0.00011943271484730863	0.0
-0.8813559322033898	0.0	0.0005971635742365412	0.0
-0.847457627118644	0.0	0.0005971635742365412	0.0
-0.8135593220338982	0.0	0.00011943271484730824	0.0
-0.7796610169491525	0.0	0.004180145019655788	0.0457364341085271
-0.7457627118644067	0.0	0.005852203027518123	0.005717054263565907
-0.7118644067796609	0.0	0.011943271484730785	0.00571705426356587
-0.6779661016949151	0.0	0.008121424609616987	0.041925064599483315
-0.6440677966101693	0.0	0.008360290039311576	0.0
-0.6101694915254235	0.0	0.01767604179740162	0.0076227390180878506
-0.5762711864406778	0.0	0.010271213476868542	0.041925064599483315
-0.542372881355932	0.0	0.009554617187784628	0.00571705426356587
-0.5084745762711862	0.010535714285714315	0.026514062696102514	0.041925064599483315
-0.4745762711864404	0.0	0.007046530175991186	0.0
-0.44067796610169463	0.0	0.024603139258545497	0.0
-0.40677966101694885	0.04214285714285712	0.0318885348642313	0.005717054263565888
-0.37288135593220306	0.0568928571428573	0.06795721474811861	0.05145348837209316
-0.3389830508474573	0.014749999999999992	0.04012939218869557	0.0457364341085271
-0.3050847457627115	0.008428571428571424	0.0724956579123161	0.04192506459948318
-0.2711864406779657	0.17278571428571418	0.10641454892895165	0.009528423772609814
-0.23728813559321993	0.15592857142857133	0.15108238428184492	0.13911498708010328
-0.20338983050847415	0.1769999999999999	0.20936554912733135	0.015245478036175701
-0.16949152542372836	0.4867500000000013	0.33429216885761687	0.07241602067183482
-0.13559322033898258	0.7480357142857138	0.5183379824373178	0.12958656330749346
-0.1016949152542368	1.9638571428571416	1.2001793515006005	0.015245478036175701
-0.06779661016949101	4.760035714285711	4.942961769385546	6.953843669250642
-0.03389830508474523	6.030642857142853	9.86299245752041	15.500839793281644
5.551115123125783e-16	10.421928571428598	7.132402297966424	5.528391472868232
0.03389830508474634	2.2082857142857057	1.9621600722264207	0.18675710594315173
0.06779661016949223	1.4665714285714324	0.8612293067639425	0.053359173126615124
0.1016949152542379	0.4635714285714298	0.5757851182788749	0.1600775193798454
0.13559322033898358	0.17699999999999932	0.367016732725777	0.08956718346253195
0.16949152542372947	0.09271428571428596	0.32270719551742794	0.09147286821705451
0.20338983050847537	0.04214285714285698	0.18667333330634214	0.09337855297157586
0.23728813559322104	0.0	0.16505601191898053	0.05145348837209316
0.2711864406779667	0.0	0.09912915332326616	0.05145348837209316
0.3050847457627126	0.0	0.061030117286974314	0.009528423772609783
0.3389830508474585	0.0	0.04371237363411496	0.003811369509043938
0.3728813559322042	0.0	0.0320079675790785	0.0
0.40677966101694985	0.0	0.01648171464892859	0.0
0.44067796610169574	0.0	0.0	0.0
0.47457627118644163	0.0	0.0	0.0
0.5084745762711873	0.0	0.0	0.0
0.542372881355933	0.0	0.0	0.0
0.5762711864406789	0.0	0.0	0.0
0.6101694915254248	0.0	0.0	0.0
0.6440677966101704	0.0	0.0	0.0
0.6779661016949161	0.0	0.0	0.0
0.711864406779662	0.0	0.0	0.0
0.7457627118644079	0.0	0.0	0.0
0.7796610169491536	0.0	0.0	0.0
0.8135593220338992	0.0	0.0	0.0
0.8474576271186451	0.0	0.0	0.0
0.881355932203391	0.0	0.0	0.0
0.9152542372881367	0.0	0.0	0.0
0.9491525423728824	0.0	0.0	0.0
0.9830508474576283	0.0	0.0	0.0


==> data/data_Nd.txt <==
x	ymin	ymax	ymid
-0.9830508474576272	0.008434596140100066	0.0009554617187784659	0.0
-0.9491525423728814	0.0	0.0	0.0
-0.9152542372881356	0.0	0.00011943271484730863	0.0
-0.8813559322033898	0.010543245175125083	0.0005971635742365412	0.0
-0.847457627118644	0.008434596140100066	0.0005971635742365412	0.0
-0.8135593220338982	0.0021086490350250165	0.00011943271484730824	0.0
-0.7796610169491525	0.004217298070050033	0.004180145019655788	0.041906114805966274
-0.7457627118644067	0.010543245175125117	0.005852203027518123	0.0
-0.7118644067796609	0.004217298070050019	0.011943271484730785	0.0
-0.6779661016949151	0.016869192280200188	0.008121424609616987	0.041906114805966406
-0.6440677966101693	0.0021086490350250165	0.008360290039311576	0.0
-0.6101694915254235	0.029521086490350235	0.01767604179740162	0.0
-0.5762711864406778	0.016869192280200188	0.010271213476868542	0.041906114805966406
-0.542372881355932	0.014760543245175069	0.009554617187784628	0.0
-0.5084745762711862	0.033738384560400375	0.026514062696102514	0.041906114805966406
-0.4745762711864404	0.008434596140100066	0.007046530175991186	0.0
-0.44067796610169463	0.0021086490350250165	0.024603139258545497	0.0
-0.40677966101694885	0.07169406719085057	0.0318885348642313	0.0
-0.37288135593220306	0.07591136526090084	0.06795721474811861	0.041906114805966406
-0.3389830508474573	0.029521086490350235	0.04012939218869557	0.041906114805966274
-0.3050847457627115	0.03162973552537525	0.0724956579123161	0.041906114805966274
-0.2711864406779657	0.23406004288777685	0.10641454892895165	0.0
-0.23728813559321993	0.25092923516797694	0.15108238428184492	0.1257183444178988
-0.20338983050847415	0.1792351679771264	0.20936554912733135	0.003809646800542388
-0.16949152542372836	0.708506075768408	0.33429216885761687	0.04762058500678001
-0.13559322033898258	1.123909935668334	0.5183379824373178	0.14286175502033954
-0.1016949152542368	2.357469621157968	1.2001793515006005	0.07428811261057656
-0.06779661016949101	5.408684774839168	4.942961769385546	6.341157099502805
-0.03389830508474523	7.795675482487486	9.86299245752041	14.634758184283584
5.551115123125783e-16	5.353859899928535	7.132402297966424	7.1659456318202555
0.03389830508474634	2.5999642601858373	1.9621600722264207	0.16762445922386454
0.06779661016949223	1.9357398141529716	0.8612293067639425	0.041906114805966406
0.1016949152542379	0.47233738384560525	0.5757851182788749	0.12571834441789922
0.13559322033898358	0.2762330235882763	0.367016732725777	0.08381222961193227
0.16949152542372947	0.09488920657612607	0.32270719551742794	0.08381222961193281
0.20338983050847537	0.12651894210150058	0.18667333330634214	0.08381222961193227
0.23728813559322104	0.10543245175125117	0.16505601191898053	0.041906114805966406
0.2711864406779667	0.029521086490350328	0.09912915332326616	0.041906114805966406
0.3050847457627126	0.027412437455325126	0.061030117286974314	0.0
0.3389830508474585	0.021086490350250234	0.04371237363411496	0.0
0.3728813559322042	0.016869192280200077	0.0320079675790785	0.0
0.40677966101694985	0.0	0.01648171464892859	0.0
0.44067796610169574	0.0	0.0	0.0
0.47457627118644163	0.0	0.0	0.0
0.5084745762711873	0.0	0.0	0.0
0.542372881355933	0.0	0.0	0.0
0.5762711864406789	0.0	0.0	0.0
0.6101694915254248	0.0	0.0	0.0
0.6440677966101704	0.0	0.0	0.0
0.6779661016949161	0.0	0.0	0.0
0.711864406779662	0.0	0.0	0.0
0.7457627118644079	0.0	0.0	0.0
0.7796610169491536	0.0	0.0	0.0
0.8135593220338992	0.0	0.0	0.0
0.8474576271186451	0.0	0.0	0.0
0.881355932203391	0.0	0.0	0.0
0.9152542372881367	0.0	0.0	0.0
0.9491525423728824	0.0	0.0	0.0
0.9830508474576283	0.0	0.0	0.0


==> data/data_a.txt <==
x	ymin	ymax	ymid
-0.9830508474576272	0.0012932782411415912	0.0009554617187784659	0.0
-0.9491525423728814	0.0	0.0	0.0
-0.9152542372881356	0.00016165978014269944	0.00011943271484730863	0.0
-0.8813559322033898	0.0008082989007134946	0.0005971635742365412	0.0
-0.847457627118644	0.0008082989007134946	0.0005971635742365412	0.0
-0.8135593220338982	0.0001616597801426989	0.00011943271484730824	0.0
-0.7796610169491525	0.0004849793404280967	0.004180145019655788	0.0
-0.7457627118644067	0.0021015771418550926	0.005852203027518123	0.0
-0.7118644067796609	0.00048497934042809513	0.011943271484730785	0.0
-0.6779661016949151	0.0016165978014269944	0.008121424609616987	0.40995946728430915
-0.6440677966101693	0.0003233195602853978	0.008360290039311576	0.0
-0.6101694915254235	0.004849793404280967	0.01767604179740162	0.0
-0.5762711864406778	0.0	0.010271213476868542	0.40995946728430915
-0.542372881355932	0.0021015771418550788	0.009554617187784628	0.0
-0.5084745762711862	0.004688133624138283	0.026514062696102514	0.0
-0.4745762711864404	0.0008082989007134946	0.007046530175991186	0.0
-0.44067796610169463	0.002263236921997785	0.024603139258545497	0.0
-0.40677966101694885	0.0063047314255652576	0.0318885348642313	0.8199189345686155
-0.37288135593220306	0.007436349886564175	0.06795721474811861	0.8199189345686183
-0.3389830508474573	0.007759669446849547	0.04012939218869557	0.8199189345686155
-0.3050847457627115	0.010022906368847333	0.0724956579123161	0.40995946728430777
-0.2711864406779657	0.011154524829846225	0.10641454892895165	0.0
-0.23728813559321993	0.026350544163259923	0.15108238428184492	1.639837869137231
-0.20338983050847415	0.033301914709395974	0.20936554912733135	0.40995946728430777
-0.16949152542372836	0.06870540656064726	0.33429216885761687	1.2298784018529274
-0.13559322033898258	0.19334509705066788	0.5183379824373178	0.8199189345686155
-0.1016949152542368	0.8160585701603441	1.2001793515006005	2.459756803705847
-0.06779661016949101	5.768505934831925	4.942842336670699	1.639837869137231
-0.03389830508474523	11.861948027750675	9.863111890235256	2.459756803705847
5.551115123125783e-16	6.529600179743773	7.132402297966424	6.969310943833256
0.03389830508474634	1.8295037318749177	1.9621600722264207	1.2298784018529194
0.06779661016949223	0.7243974748194362	0.8612293067639425	2.0497973364215456
0.1016949152542379	0.4495758485768471	0.5757851182788749	2.0497973364215456
0.13559322033898358	0.2908259444767144	0.367016732725777	1.2298784018529194
0.16949152542372947	0.27482162624258905	0.32270719551742794	0.8028372900984387
0.20338983050847537	0.158103264979559	0.18667333330634214	0.819918934568613
0.23728813559322104	0.14791869883057	0.16505601191898053	0.0
0.2711864406779667	0.0892361986387701	0.09912915332326616	0.0
0.3050847457627126	0.05544930458894554	0.061030117286974314	0.0
0.3389830508474585	0.05108449052509303	0.04371237363411496	0.0
0.3728813559322042	0.04332482107824316	0.0320079675790785	0.0
0.40677966101694985	0.022309049659692524	0.01648171464892859	0.0
0.44067796610169574	0.0	0.0	0.0
0.47457627118644163	0.0	0.0	0.0
0.5084745762711873	0.0	0.0	0.0
0.542372881355933	0.0	0.0	0.0
0.5762711864406789	0.0	0.0	0.0
0.6101694915254248	0.0	0.0	0.0
0.6440677966101704	0.0	0.0	0.0
0.6779661016949161	0.0	0.0	0.0
0.711864406779662	0.0	0.0	0.0
0.7457627118644079	0.0	0.0	0.0
0.7796610169491536	0.0	0.0	0.0
0.8135593220338992	0.0	0.0	0.0
0.8474576271186451	0.0	0.0	0.0
0.881355932203391	0.0	0.0	0.0
0.9152542372881367	0.0	0.0	0.0
0.9491525423728824	0.0	0.0	0.0
0.9830508474576283	0.0	0.0	0.0


==> data/data_b.txt <==
x	ymin	ymax	ymid
-0.9830508474576272	0.0	0.0009554617187784659	0.0
-0.9491525423728814	0.0	0.0	0.0
-0.9152542372881356	0.0	0.00011943271484730863	0.0
-0.8813559322033898	0.0	0.0005971635742365412	0.0
-0.847457627118644	0.0	0.0005971635742365412	0.0
-0.8135593220338982	0.0	0.00011943271484730824	0.0
-0.7796610169491525	0.00517964137567763	0.004180145019655788	0.0
-0.7457627118644067	0.0058270965476373525	0.005852203027518123	0.0
-0.7118644067796609	0.015377060334042913	0.011943271484730785	0.0
-0.6779661016949151	0.009064372407435881	0.008121424609616987	0.0
-0.6440677966101693	0.011006737923314963	0.008360290039311576	0.0
-0.6101694915254235	0.01909992757281126	0.01767604179740162	0.0
-0.5762711864406778	0.012625375853214263	0.010271213476868542	0.0
-0.542372881355932	0.010521146544345151	0.009554617187784628	0.0
-0.5084745762711862	0.020394837916730735	0.026514062696102514	0.0
-0.4745762711864404	0.00679827930557689	0.007046530175991186	0.0
-0.44067796610169463	0.02039483791673067	0.024603139258545497	0.0
-0.40677966101694885	0.03415326032087437	0.0318885348642313	0.0
-0.37288135593220306	0.08335985338981212	0.06795721474811861	0.0
-0.3389830508474573	0.04078967583346134	0.04012939218869557	0.0
-0.3050847457627115	0.07753275684217452	0.0724956579123161	0.0
-0.2711864406779657	0.10035555165375408	0.10641454892895165	0.0
-0.23728813559321993	0.15312314816846992	0.15108238428184492	0.0
-0.20338983050847415	0.20815683778504476	0.20936554912733135	0.0
-0.16949152542372836	0.3410470118297751	0.33417273614276954	0.1708164447017955
-0.13559322033898258	0.485105787590808	0.5183379824373178	0.7515923566878977
-0.1016949152542368	1.1336940061014413	1.2001793515006005	1.7423277359583083
-0.06779661016949101	4.929561815508194	4.942961769385546	5.995657209033002
-0.03389830508474523	9.269291969361099	9.863111890235256	12.127967573827439
5.551115123125783e-16	7.034438579549215	7.132402297966424	8.71163867979157
0.03389830508474634	2.2973328139060114	1.9621600722264207	0.0
0.06779661016949223	0.977333582073176	0.8612293067639425	0.0
0.1016949152542379	0.6618610495358093	0.5757851182788749	0.0
0.13559322033898358	0.4163136755700882	0.367016732725777	0.0
0.16949152542372947	0.39316715317253137	0.32270719551742794	0.0
0.20338983050847537	0.2291991308737344	0.18667333330634214	0.0
0.23728813559322104	0.19180859469306288	0.16505601191898053	0.0
0.2711864406779667	0.1278723964620419	0.09912915332326616	0.0
0.3050847457627126	0.07526666374031532	0.061030117286974314	0.0
0.3389830508474585	0.050663367205846986	0.04371237363411496	0.0
0.3728813559322042	0.03399139652788434	0.0320079675790785	0.0
0.40677966101694985	0.01829060860786169	0.01648171464892859	0.0
0.44067796610169574	0.0	0.0	0.0
0.47457627118644163	0.0	0.0	0.0
0.5084745762711873	0.0	0.0	0.0
0.542372881355933	0.0	0.0	0.0
0.5762711864406789	0.0	0.0	0.0
0.6101694915254248	0.0	0.0	0.0
0.6440677966101704	0.0	0.0	0.0
0.6779661016949161	0.0	0.0	0.0
0.711864406779662	0.0	0.0	0.0
0.7457627118644079	0.0	0.0	0.0
0.7796610169491536	0.0	0.0	0.0
0.8135593220338992	0.0	0.0	0.0
0.8474576271186451	0.0	0.0	0.0
0.881355932203391	0.0	0.0	0.0
0.9152542372881367	0.0	0.0	0.0
0.9491525423728824	0.0	0.0	0.0
0.9830508474576283	0.0	0.0	0.0


==> data/data_dB.txt <==
x	ymin	ymax	ymid
-0.9830508474576272	0.0	0.0009554617187784659	0.0
-0.9491525423728814	0.0	0.0	0.0
-0.9152542372881356	0.0	0.00011943271484730863	0.0
-0.8813559322033898	0.0	0.0005971635742365412	0.0
-0.847457627118644	0.0	0.0005971635742365412	0.0
-0.8135593220338982	0.0	0.00011943271484730824	0.0
-0.7796610169491525	0.002128427128427127	0.004180145019655788	0.011462988148435976
-0.7457627118644067	0.0028379028379028454	0.005852203027518123	0.0
-0.7118644067796609	0.009223184223184187	0.011943271484730785	0.0
-0.6779661016949151	0.004966329966329979	0.008121424609616987	0.011462988148436012
-0.6440677966101693	0.005675805675805673	0.008360290039311576	0.0
-0.6101694915254235	0.01418951418951418	0.01767604179740162	0.0
-0.5762711864406778	0.009932659932659958	0.010271213476868542	0.011462988148436012
-0.542372881355932	0.00851370851370848	0.009554617187784628	0.0
-0.5084745762711862	0.03476430976430986	0.026514062696102514	0.03438896444530804
-0.4745762711864404	0.003547378547378545	0.007046530175991186	0.011462988148435976
-0.44067796610169463	0.024831649831649816	0.024603139258545497	0.028657470371089937
-0.40677966101694885	0.027669552669552653	0.0318885348642313	0.0458519525937439
-0.37288135593220306	0.06598124098124115	0.06795721474811861	0.040120458519526045
-0.3389830508474573	0.04114959114959112	0.04012939218869557	0.04012045851952591
-0.3050847457627115	0.06456228956228952	0.0724956579123161	0.0458519525937439
-0.2711864406779657	0.11990139490139484	0.10641454892895165	0.12036137555857775
-0.23728813559321993	0.16956469456469445	0.15108238428184492	0.11462988148435975
-0.20338983050847415	0.2185185185185184	0.20936554912733135	0.21206528074606554
-0.16949152542372836	0.37956950456950556	0.33429216885761687	0.1834078103749762
-0.13559322033898258	0.6335618085618082	0.5183379824373178	0.33815815037886127
-0.1016949152542368	1.5204064454064445	1.2001793515006005	0.7336312414999024
-0.06779661016949101	5.454449254449251	4.942961769385546	4.367398484554107
-0.03389830508474523	8.522222222222217	9.86299245752041	12.695259374392844
5.551115123125783e-16	7.6240259740259955	7.132402297966424	6.258791529046063
0.03389830508474634	1.8886243386243313	1.9621600722264207	1.9888284437536352
0.06779661016949223	0.9372174122174146	0.8612293067639425	0.49863998445696656
0.1016949152542379	0.543458393458395	0.5757851182788749	0.6533903244608528
0.13559322033898358	0.3469336219336206	0.367016732725777	0.33815815037886016
0.16949152542372947	0.28946608946609026	0.32270719551742794	0.29230619778511835
0.20338983050847537	0.17594997594997527	0.18667333330634214	0.17767631630075703
0.23728813559322104	0.14686147186147225	0.16505601191898053	0.09743539926170611
0.2711864406779667	0.08229918229918252	0.09912915332326616	0.07450942296483408
0.3050847457627126	0.053920153920153716	0.061030117286974314	0.06304643481639766
0.3389830508474585	0.03973063973063983	0.04371237363411496	0.011462988148436012
0.3728813559322042	0.022703222703222614	0.0320079675790785	0.0
0.40677966101694985	0.010642135642135672	0.01648171464892859	0.0
0.44067796610169574	0.0	0.0	0.0
0.47457627118644163	0.0	0.0	0.0
0.5084745762711873	0.0	0.0	0.0
0.542372881355933	0.0	0.0	0.0
0.5762711864406789	0.0	0.0	0.0
0.6101694915254248	0.0	0.0	0.0
0.6440677966101704	0.0	0.0	0.0
0.6779661016949161	0.0	0.0	0.0
0.711864406779662	0.0	0.0	0.0
0.7457627118644079	0.0	0.0	0.0
0.7796610169491536	0.0	0.0	0.0
0.8135593220338992	0.0	0.0	0.0
0.8474576271186451	0.0	0.0	0.0
0.881355932203391	0.0	0.0	0.0
0.9152542372881367	0.0	0.0	0.0
0.9491525423728824	0.0	0.0	0.0
0.9830508474576283	0.0	0.0	0.0


==> data/data_dN.txt <==
x	ymin	ymax	ymid
-0.9830508474576272	0.0021286831028262164	0.0009554617187784659	0.0
-0.9491525423728814	0.0	0.0	0.0
-0.9152542372881356	0.0	0.00011943271484730863	0.0
-0.8813559322033898	0.001419122068550811	0.0005971635742365412	0.0
-0.847457627118644	0.001419122068550811	0.0005971635742365412	0.0
-0.8135593220338982	0.0007095610342754055	0.00011943271484730824	0.0
-0.7796610169491525	0.002838244137101622	0.004180145019655788	0.011462988148435976
-0.7457627118644067	0.004966927239927854	0.005852203027518123	0.0
-0.7118644067796609	0.010643415514131047	0.011943271484730785	0.0
-0.6779661016949151	0.008514732411304893	0.008121424609616987	0.011462988148436012
-0.6440677966101693	0.006386049308478649	0.008360290039311576	0.0
-0.6101694915254235	0.02199639206253757	0.01767604179740162	0.0
-0.5762711864406778	0.012772098616957338	0.010271213476868542	0.011462988148436012
-0.542372881355932	0.012062537582681854	0.009554617187784628	0.0
-0.5084745762711862	0.03760673481659661	0.026514062696102514	0.011462988148436012
-0.4745762711864404	0.007095610342754055	0.007046530175991186	0.0
-0.44067796610169463	0.029092002405291625	0.024603139258545497	0.0
-0.40677966101694885	0.035478051713770276	0.0318885348642313	0.017194482222653962
-0.37288135593220306	0.06527961515333752	0.06795721474811861	0.022925976296872024
-0.3389830508474573	0.04115453998797351	0.04012939218869557	0.04012045851952591
-0.3050847457627115	0.07379434756464216	0.0724956579123161	0.011462988148435976
-0.2711864406779657	0.14475045099218273	0.10641454892895165	0.0458519525937439
-0.23728813559321993	0.18661455201443164	0.15108238428184492	0.11462988148435975
-0.20338983050847415	0.2178352375225495	0.20936554912733135	0.11462988148435975
-0.16949152542372836	0.3923872519543005	0.33429216885761687	0.14328735185545016
-0.13559322033898258	0.589645219482862	0.5183379824373178	0.3266951622304253
-0.1016949152542368	1.4077690920024044	1.2001793515006005	0.6190013600155427
-0.06779661016949101	5.143607937462415	4.942961769385546	3.4732854089761003
-0.03389830508474523	9.786975345760668	9.86299245752041	12.586360986982701
5.551115123125783e-16	6.095838845460028	7.132402297966424	8.45395375947156
0.03389830508474634	2.004509921828014	1.9621600722264207	1.5990868467068131
0.06779661016949223	1.0551172579675314	0.8612293067639425	0.4126675733436964
0.1016949152542379	0.6435718580877949	0.5757851182788749	0.6705848066835067
0.13559322033898358	0.4278653036680681	0.367016732725777	0.19487079852341094
0.16949152542372947	0.34839446782922523	0.32270719551742794	0.30376918593355434
0.20338983050847537	0.22918821407095522	0.18667333330634214	0.1662133281523211
0.23728813559322104	0.1901623571858093	0.16505601191898053	0.05731494074218006
0.2711864406779667	0.09366205652435383	0.09912915332326616	0.04585195259374405
0.3050847457627126	0.06598917618761249	0.061030117286974314	0.03438896444530781
0.3389830508474585	0.05250751653638018	0.04371237363411496	0.0
0.3728813559322042	0.03405892964521935	0.0320079675790785	0.0
0.40677966101694985	0.014191220685508156	0.01648171464892859	0.0
0.44067796610169574	0.0	0.0	0.0
0.47457627118644163	0.0	0.0	0.0
0.5084745762711873	0.0	0.0	0.0
0.542372881355933	0.0	0.0	0.0
0.5762711864406789	0.0	0.0	0.0
0.6101694915254248	0.0	0.0	0.0
0.6440677966101704	0.0	0.0	0.0
0.6779661016949161	0.0	0.0	0.0
0.711864406779662	0.0	0.0	0.0
0.7457627118644079	0.0	0.0	0.0
0.7796610169491536	0.0	0.0	0.0
0.8135593220338992	0.0	0.0	0.0
0.8474576271186451	0.0	0.0	0.0
0.881355932203391	0.0	0.0	0.0
0.9152542372881367	0.0	0.0	0.0
0.9491525423728824	0.0	0.0	0.0
0.9830508474576283	0.0	0.0	0.0


==> data/data_n.txt <==
x	ymin	ymax	ymid
-0.9830508474576272	0.0011331025059947426	0.0009554617187784659	0.0
-0.9491525423728814	0.0	0.0	0.0
-0.9152542372881356	0.0	0.00011943271484730863	0.0
-0.8813559322033898	0.0006474871462827101	0.0005971635742365412	0.0
-0.847457627118644	0.00032374357314135505	0.0005971635742365412	0.0
-0.8135593220338982	0.0	0.00011943271484730824	0.0
-0.7796610169491525	0.005503640743403036	0.004180145019655788	0.0
-0.7457627118644067	0.007122358609109833	0.005852203027518123	0.0
-0.7118644067796609	0.0161871786570677	0.011943271484730785	0.0
-0.6779661016949151	0.010845409700235429	0.008121424609616987	0.0
-0.6440677966101693	0.011007281486806072	0.008360290039311576	0.0
-0.6101694915254235	0.022823921906465528	0.01767604179740162	0.0
-0.5762711864406778	0.013920973645078312	0.010271213476868542	0.0
-0.542372881355932	0.012464127565942128	0.009554617187784628	0.0
-0.5084745762711862	0.03221248552756493	0.026514062696102514	0.0
-0.4745762711864404	0.009226691834528618	0.007046530175991186	0.0
-0.44067796610169463	0.03043189587528737	0.024603139258545497	0.0
-0.40677966101694885	0.03901110056353328	0.0318885348642313	0.0
-0.37288135593220306	0.07381353467622918	0.06795721474811861	0.0
-0.3389830508474573	0.045647843812931056	0.04012939218869557	0.0
-0.3050847457627115	0.08433520080332299	0.0724956579123161	0.0
-0.2711864406779657	0.12917368568340065	0.10641454892895165	0.0
-0.23728813559321993	0.17336468341719563	0.15108238428184492	0.0
-0.20338983050847415	0.22014562973612142	0.20936554912733135	0.0
-0.16949152542372836	0.3635640326377429	0.33429216885761687	0.0
-0.13559322033898258	0.49921258978396943	0.5183379824373178	0.1708164447017949
-0.1016949152542368	1.2065922970978302	1.2001793515006005	0.9907353792704104
-0.06779661016949101	4.6565656842786805	4.942961769385546	7.857556456282565
-0.03389830508474523	9.019495947718152	9.863111890235256	13.101621308627669
5.551115123125783e-16	7.156675427862818	7.132282865251576	7.379270411117565
0.03389830508474634	2.376277826857538	1.9621600722264207	0.0
0.06779661016949223	1.0089468456950363	0.8612293067639425	0.0
0.1016949152542379	0.6905450415105125	0.5757851182788749	0.0
0.13559322033898358	0.4250753115345977	0.367016732725777	0.0
0.16949152542372947	0.40192764605499354	0.32270719551742794	0.0
0.20338983050847537	0.2214406040286861	0.18667333330634214	0.0
0.23728813559322104	0.2190125272301274	0.16505601191898053	0.0
0.2711864406779667	0.12318442958028598	0.09912915332326616	0.0
0.3050847457627126	0.07786032934049564	0.061030117286974314	0.0
0.3389830508474585	0.052608330635470366	0.04371237363411496	0.0
0.3728813559322042	0.039334844136674506	0.0320079675790785	0.0
0.40677966101694985	0.02233830654675357	0.01648171464892859	0.0
0.44067796610169574	0.0	0.0	0.0
0.47457627118644163	0.0	0.0	0.0
0.5084745762711873	0.0	0.0	0.0
0.542372881355933	0.0	0.0	0.0
0.5762711864406789	0.0	0.0	0.0
0.6101694915254248	0.0	0.0	0.0
0.6440677966101704	0.0	0.0	0.0
0.6779661016949161	0.0	0.0	0.0
0.711864406779662	0.0	0.0	0.0
0.7457627118644079	0.0	0.0	0.0
0.7796610169491536	0.0	0.0	0.0
0.8135593220338992	0.0	0.0	0.0
0.8474576271186451	0.0	0.0	0.0
0.881355932203391	0.0	0.0	0.0
0.9152542372881367	0.0	0.0	0.0
0.9491525423728824	0.0	0.0	0.0
0.9830508474576283	0.0	0.0	0.0


==> data/data_p.txt <==
x	ymin	ymax	ymid
-0.9830508474576272	0.0	0.0009554617187784659	0.0
-0.9491525423728814	0.0	0.0	0.0
-0.9152542372881356	0.0	0.00011943271484730863	0.0
-0.8813559322033898	0.0	0.0005971635742365412	0.0
-0.847457627118644	0.0	0.0005971635742365412	0.0
-0.8135593220338982	0.0	0.00011943271484730824	0.0
-0.7796610169491525	0.0	0.004180145019655788	0.0
-0.7457627118644067	0.0	0.005852203027518123	0.0
-0.7118644067796609	0.0	0.011943271484730785	0.0
-0.6779661016949151	0.0	0.008121424609616987	0.0
-0.6440677966101693	0.0	0.008360290039311576	0.0
-0.6101694915254235	0.0	0.01767604179740162	0.0
-0.5762711864406778	0.0	0.010271213476868542	0.0
-0.542372881355932	0.0	0.009554617187784628	0.0
-0.5084745762711862	0.0	0.026514062696102514	0.0
-0.4745762711864404	0.0	0.007046530175991186	0.0
-0.44067796610169463	0.0	0.024603139258545497	0.0
-0.40677966101694885	0.0	0.0318885348642313	0.0
-0.37288135593220306	0.0	0.06795721474811861	0.0
-0.3389830508474573	0.0	0.04012939218869557	0.0
-0.3050847457627115	0.0	0.0724956579123161	0.08933169238741431
-0.2711864406779657	0.0	0.10641454892895165	0.06066911728984823
-0.23728813559321993	0.0	0.15108238428184492	0.11082862371058888
-0.20338983050847415	0.0	0.20936554912733135	0.13375868378864175
-0.16949152542372836	0.0	0.33429216885761687	0.32961961362201114
-0.13559322033898258	0.0	0.5183379824373178	0.3578044791346167
-0.1016949152542368	0.0	1.2001793515006005	0.9066927922530074
-0.06779661016949101	0.37404054798069736	4.942842336670699	2.910206791572877
-0.03389830508474523	5.378445120963821	9.863111890235256	16.88082360371155
5.551115123125783e-16	22.149123943388343	7.132402297966424	2.5137078360565543
0.03389830508474634	1.3179794021439855	1.9621600722264207	2.4936440334882417
0.06779661016949223	0.28041098552320576	0.8612293067639425	1.0533496348355573
0.1016949152542379	0.0	0.5757851182788749	0.6816915777371158
0.13559322033898358	0.0	0.367016732725777	0.35589364079477787
0.16949152542372947	0.0	0.32270719551742794	0.32245396984761965
0.20338983050847537	0.0	0.18667333330634214	0.16146583971628847
0.23728813559322104	0.0	0.16505601191898053	0.08407688695286081
0.2711864406779667	0.0	0.09912915332326616	0.05398118310041632
0.3050847457627126	0.0	0.061030117286974314	0.0
0.3389830508474585	0.0	0.04371237363411496	0.0
0.3728813559322042	0.0	0.0320079675790785	0.0
0.40677966101694985	0.0	0.01648171464892859	0.0
0.44067796610169574	0.0	0.0	0.0
0.47457627118644163	0.0	0.0	0.0
0.5084745762711873	0.0	0.0	0.0
0.542372881355933	0.0	0.0	0.0
0.5762711864406789	0.0	0.0	0.0
0.6101694915254248	0.0	0.0	0.0
0.6440677966101704	0.0	0.0	0.0
0.6779661016949161	0.0	0.0	0.0
0.711864406779662	0.0	0.0	0.0
0.7457627118644079	0.0	0.0	0.0
0.7796610169491536	0.0	0.0	0.0
0.8135593220338992	0.0	0.0	0.0
0.8474576271186451	0.0	0.0	0.0
0.881355932203391	0.0	0.0	0.0
0.9152542372881367	0.0	0.0	0.0
0.9491525423728824	0.0	0.0	0.0
0.9830508474576283	0.0	0.0	0.0


==> data/data_parameter_values.txt <==
parameter	min	max	mid
Ad	2.0	21.0	11.0
Bd	2.0	21.0	11.0
Nd	2.0	21.0	11.0
dB	0.0	20.0	10.0
dN	0.0	20.0	10.0
p	0.1	1.0	0.5
a	1.0	11.0	6.0
b	1.0	11.0	6.0
n	1.0	11.0	6.0


==> data_clean_Ad.txt <==
x1  x2  x3  x4
2	0.0254098	0.976562	-0.476563
3	0.0279434	0.988166	-0.479289
4	0.0265325	0.976097	-0.481975
5	0.0305546	0.987942	-0.483173
6	0.0227369	1	-0.487656
7	0.0323151	0.987744	-0.501402
8	0.0270198	0.975214	-0.487187
9	0.0297208	0.987504	-0.518273
10	0.0254389	1	-0.491987
11	0.0335832	0.987323	-0.502978
12	0.0237009	1	-0.503526
13	0.0342719	0.987099	-0.483635
14	0.0262988	1	-0.527521
15	0.0286909	1	-0.540426
16	0.027781	0.973357	-0.492007
17	0.0349886	0.986644	-0.548098
18	0.0245127	1	-0.509362
19	0.0354812	0.986404	-0.517653
20	0.0270302	1	-0.606939
21	0.0301792	1	-0.616532
22	0.0287099	1	-0.517387
23	0.0359634	0.985896	-0.578662
24	0.0263565	1	-0.637614
25	0.0350679	0.985523	-0.568318
26	0.0287419	1	-0.493946
27	0.0323161	0.985217	-0.560292
28	0.0299834	1	-0.633963
29	0.0374688	0.985064	-0.670734
30	0.026311	1	-0.721753
31	0.0382702	0.984767	-0.700015
32	0.0304578	0.96884	-0.495691
33	0.034004	1	-0.527474
34	0.0308426	1	-0.579738
35	0.0366514	1	-0.648326
36	0.0289845	1	-0.713332
37	0.0395267	0.983792	-0.735971
38	0.0315566	1	-0.80567
39	0.0358948	1	-0.849929
40	0.0320421	1	-0.910902
41	0.0404167	0.983081	-0.882854
42	0.0301682	1	-0.54157
43	0.0411241	0.982708	-0.469785
44	0.0343986	1	-0.537125
45	0.0369836	1	-0.597771
46	0.0331046	1	-0.626159
47	0.0415575	0.981874	-0.656503
48	0.0308159	1	-0.761106
49	0.04266	0.981212	-0.783644
50	0.0329095	1	-0.864234
51	0.0387583	1	-0.909812
52	0.0373346	1	-0.975901
53	0.0445512	0.980482	-0.982668
54	0.0318347	1	-1.08953
55	0.0448481	1	-1.14395
56	0.0374353	1	-1.21928
57	0.0417979	1	-1.24676
58	0.0371681	1	-1.27035
59	0.0489367	0.978901	-1.28225
60	0.0392692	1	-1.33195
61	0.051396	0.978328	-1.31344
62	0.040187	1	-1.225
63	0.0492674	1	-1.19829
64	0.043825	0.95343	-0.490235
65	0.0548809	1	-0.494524
66	0.0389635	1	-0.569776
67	0.0572222	0.976378	-0.440945
68	0.0453012	1	-0.63415
69	0.0512569	1	-0.645851
70	0.0477216	1	-0.770723
71	0.0592342	0.97479	-0.436975
72	0.0467477	1	-0.867936
73	0.0629425	0.973913	-0.434783
74	0.0470417	1	-0.909291
75	0.0549301	1	-0.603627
76	0.0504222	1	-1.03773
77	0.0666856	1	-0.536194
78	0.049958	1	-1.16233
79	0.0678621	0.970874	-0.427184
80	0.0552038	1	-1.26625
81	0.0586532	0.968555	-0.620863
82	0.0575898	1	-1.21835
83	0.0705901	0.968421	-0.421053
84	0.0658916	1	-0.868072
85	0.0748902	1	-0.654673
86	0.0614756	0.931818	-0.431818
87	0.0664955	1	-0.923375
88	0.071566	1	-0.573984
89	0.079362	0.963855	-0.409639
90	0.0758986	1	-1.11634
91	0.0837839	1	-0.541511
92	0.0729467	1	-0.763278
93	0.0803408	1	-1.04811
94	0.0776173	0.916667	-0.416667
95	0.0882558	1	-0.587857
96	0.0738185	1	-0.951807
97	0.0952335	0.955224	-0.38806
98	0.0814832	1	-0.59777
99	0.103945	1	-0.625573
100	0.101646	1	-0.922519
101	0.102854	0.949153	-0.372881
102	0.104469	1	-0.791322
103	0.110909	0.945455	-0.363636
104	0.11223	1	-0.492895
105	0.148434	1	-1.13355
106	0.104475	0.875	-0.375
107	0.121277	0.93617	-0.340426
108	0.136147	1	-0.565722
109	0.138719	0.930233	-0.325581
110	0.150702	1	-0.670168
111	0.131775	0.920026	-0.359551
112	0.174813	1	-0.742782
113	0.154286	0.914286	-0.285714
114	0.159363	1	-0.389706
115	0.182937	0.897119	-0.337449
116	0.167349	0.779412	-0.323529
117	0.184621	0.879012	-0.633333
118	0.19582	0.75	-0.25
119	0.213824	0.860465	-0.465116
120	0.603412	1	-0.61194
121	0.263158	0.842105	-0.105263
122	0.247222	0.625	-0.125
123	0.304878	0.780488	-0.097561
124	0.444444	0.5	0.333333
125	0.363636	0.727273	0.181818


==> data_clean_Bd.txt <==
x1  x2  x3  x4
2	0.0316285	1	-1.89365
3	0.0352778	1	-1.88463
4	0.038402	1	-1.80918
5	0.0378159	1	-1.81257
6	0.0449358	1	-1.70424
7	0.0382895	1	-1.73574
8	0.0427802	1	-1.6486
9	0.0423545	1	-1.64342
10	0.0470029	1	-1.56546
11	0.0367585	1	-1.58792
12	0.0509765	1	-1.48708
13	0.0354265	1	-1.52101
14	0.0461546	1	-1.43193
15	0.049063	1	-1.42822
16	0.0431973	1	-1.37688
17	0.0331197	1	-1.39241
18	0.0494496	1	-1.303
19	0.031738	1	-1.33382
20	0.0505708	1	-1.25394
21	0.0471521	1	-1.25294
22	0.042142	1	-1.20636
23	0.0293321	1	-1.22279
24	0.0513002	0.794019	-1.14547
25	0.036799	1	-1.16609
26	0.0395776	1	-1.1064
27	0.0385071	1	-1.10844
28	0.0472875	1	-1.05805
29	0.0259164	1	-1.07632
30	0.054181	0.759699	-1.00234
31	0.0249017	1	-1.03171
32	0.0378893	0.747213	-0.974901
33	0.0406733	1	-0.973067
34	0.0352391	0.73703	-0.933434
35	0.0422434	1	-0.93696
36	0.0487245	0.637956	-0.885478
37	0.0219	1	-0.90794
38	0.0331724	0.717779	-0.856718
39	0.0374657	1	-0.857266
40	0.0465188	0.709469	-0.815654
41	0.0201863	1	-0.832093
42	0.0497659	0.701919	-0.774126
43	0.018694	0.400863	-0.79741
44	0.0391801	0.69186	-0.750796
45	0.0435668	0.583321	-0.75005
46	0.0294381	0.68363	-0.719234
47	0.0173735	0.368207	-0.730564
48	0.043369	0.569613	-0.681028
49	0.0258579	0.434073	-0.697782
50	0.0367284	0.669093	-0.654534
51	0.0315378	0.552052	-0.660041
52	0.0354825	0.491608	-0.629288
53	0.015479	0.322993	-0.64044
54	0.0377174	0.655449	-0.59497
55	0.0334595	0.438963	-0.606605
56	0.0399923	0.472112	-0.571097
57	0.0292464	0.524512	-0.576617
58	0.0246356	0.6408	-0.548098
59	0.0139062	0.282769	-0.558122
60	0.0497985	0.515205	-0.514803
61	0.0133946	0.270128	-0.53273
62	0.0234471	0.628387	-0.49844
63	0.0378494	0.500295	-0.499116
64	0.0272033	0.433305	-0.475581
65	0.029731	0.388945	-0.480634
66	0.0392989	0.618506	-0.444863
67	0.011595	0.234732	-0.460967
68	0.0295035	0.417189	-0.428459
69	0.0254322	0.477116	-0.432246
70	0.0416081	0.607027	-0.403278
71	0.011238	0.213339	-0.41599
72	0.0395419	0.302969	-0.382796
73	0.0110799	0.20225	-0.396062
74	0.0196042	0.595408	-0.366865
75	0.0320575	0.457397	-0.367361
76	0.0263712	0.386019	-0.346238
77	0.0276907	0.291714	-0.352182
78	0.0351023	0.587254	-0.322687
79	0.0106003	0.173175	-0.335641
80	0.0350242	0.331154	-0.306339
81	0.0220194	0.250398	-0.311803
82	0.0172729	0.576733	-0.290218
83	0.0102989	0.155492	-0.297658
84	0.0431432	0.432022	-0.267573
85	0.0240117	0.309839	-0.278828
86	0.0139635	0.156519	-0.25518
87	0.0194936	0.420525	-0.25886
88	0.0297708	0.237064	-0.238278
89	0.00988751	0.129899	-0.245827
90	0.0402808	0.298351	-0.217878
91	0.0230221	0.239768	-0.228067
92	0.0226776	0.333901	-0.206701
93	0.0179922	0.404679	-0.209845
94	0.0133689	0.122745	-0.191634
95	0.0204309	0.278359	-0.196404
96	0.0286884	0.249397	-0.172515
97	0.00938616	0.0989282	-0.182657
98	0.0218577	0.155844	-0.159555
99	0.0266895	0.187088	-0.163942
100	0.0287465	0.312627	-0.145282
101	0.00914825	0.0851751	-0.152679
102	0.0281846	0.231247	-0.130158
103	0.00903887	0.0780356	-0.138897
104	0.0248697	0.185581	-0.118708
105	0.0338814	0.19953	-0.120658
106	0.0124787	0.080238	-0.105062
107	0.00881575	0.0655304	-0.110785
108	0.0273215	0.136048	-0.0903888
109	0.00872004	0.0582356	-0.0987251
110	0.0285311	0.146194	-0.0780373
111	0.0136533	0.0725337	-0.082044
112	0.0254431	0.112299	-0.0663787
113	0.00850822	0.0470788	-0.0720363
114	0.0185227	0.0646067	-0.0527226
115	0.0132736	0.0748009	-0.0597735
116	0.0139533	0.0491196	-0.0426321
117	0.0146946	0.054022	-0.0455546
118	0.0118253	0.0429043	-0.0304364
119	0.0116766	0.0305796	-0.0351438
120	0.040342	0.0644974	-0.0156886
121	0.00813008	0.0243902	-0.0243902
122	0.0115189	0.0250671	-0.00716204
123	0.0120321	0.0213904	-0.0106952
124	0.0115556	0.016	0.00266667
125	0.00793651	0.015873	-1.12785e-16


==> data_clean_Nd.txt <==
x1  x2  x3  x4
2	0.0452296	1	-1.84091
3	0.041486	1	-1.83146
4	0.0408259	1	-1.76633
5	0.0358842	1	-1.76082
6	0.0458736	1	-1.69517
7	0.0336878	1	-1.68484
8	0.0405204	1	-1.63958
9	0.0397316	1	-1.62362
10	0.0456475	1	-1.57623
11	0.0320564	1	-1.54303
12	0.0498307	1	-1.50343
13	0.0315366	1	-1.4771
14	0.0442041	1	-1.44926
15	0.0480989	1	-1.44617
16	0.0423524	1	-1.38311
17	0.0305869	1	-1.3533
18	0.0482033	1	-1.32261
19	0.0299002	1	-1.29571
20	0.0497593	1	-1.28948
21	0.0466854	1	-1.27247
22	0.0414992	1	-1.21863
23	0.0285887	1	-1.18853
24	0.0508599	0.929935	-1.17201
25	0.0369371	1	-1.15565
26	0.0398267	1	-1.1202
27	0.0391102	1	-1.11251
28	0.0476429	1	-1.08718
29	0.0266174	1	-1.04478
30	0.0532219	0.901222	-1.0414
31	0.0257469	1	-1.00048
32	0.0391724	0.968179	-0.988829
33	0.0409681	1	-0.986784
34	0.036288	0.968901	-0.942782
35	0.0424489	1	-0.951386
36	0.0492716	0.938294	-0.912892
37	0.0238114	1	-0.879692
38	0.034707	0.970146	-0.86585
39	0.037786	1	-0.868534
40	0.0469039	0.97037	-0.851106
41	0.0218102	1	-0.805822
42	0.0490742	0.941737	-0.806154
43	0.0204802	0.985949	-0.770442
44	0.039996	0.971639	-0.772545
45	0.04372	0.985894	-0.777411
46	0.031485	0.972369	-0.726354
47	0.0197006	0.986457	-0.706475
48	0.04473	0.945019	-0.704402
49	0.0280441	0.986589	-0.689776
50	0.0381098	0.973147	-0.678312
51	0.0331433	0.986756	-0.668785
52	0.0367257	0.973642	-0.646897
53	0.0179072	0.987163	-0.61741
54	0.0394366	0.948029	-0.611101
55	0.0340858	0.987177	-0.615756
56	0.0408646	0.974411	-0.599314
57	0.030679	0.987432	-0.583533
58	0.0268027	0.975155	-0.552388
59	0.0151604	0.987814	-0.535436
60	0.0480244	0.925124	-0.547439
61	0.0141067	0.988021	-0.509403
62	0.0248489	0.975978	-0.501396
63	0.0366402	0.98795	-0.518324
64	0.0284559	0.596581	-0.482788
65	0.0283751	0.387385	-0.484413
66	0.0391926	0.610334	-0.464199
67	0.0112071	0.235912	-0.437262
68	0.0298113	0.584968	-0.441082
69	0.0253628	0.475933	-0.435488
70	0.040106	0.598455	-0.433762
71	0.0109365	0.214178	-0.394834
72	0.0394621	0.548107	-0.400869
73	0.0108449	0.203786	-0.374545
74	0.0212991	0.595118	-0.367845
75	0.0312311	0.451279	-0.382776
76	0.0274256	0.565896	-0.356291
77	0.0264149	0.289435	-0.356533
78	0.0342286	0.57979	-0.336053
79	0.0103663	0.174348	-0.317073
80	0.034588	0.553515	-0.328825
81	0.0230576	0.425895	-0.315223
82	0.0170092	0.577394	-0.288181
83	0.0100659	0.156055	-0.281356
84	0.0396275	0.417883	-0.288972
85	0.0234619	0.308453	-0.281396
86	0.0133518	0.15	-0.25
87	0.019995	0.420008	-0.259983
88	0.0286103	0.31875	-0.252069
89	0.00973198	0.130403	-0.23127
90	0.0363806	0.342147	-0.235967
91	0.0227284	0.237766	-0.231301
92	0.0225676	0.330196	-0.213413
93	0.0171597	0.40509	-0.209011
94	0.0126666	0.117089	-0.186507
95	0.0204215	0.277182	-0.198357
96	0.0278141	0.276737	-0.18006
97	0.0093114	0.099167	-0.170279
98	0.0207905	0.197085	-0.167028
99	0.0245128	0.180464	-0.173427
100	0.0259197	0.304618	-0.158784
101	0.00907393	0.0846819	-0.141994
102	0.0251555	0.222003	-0.134961
103	0.00895175	0.0776989	-0.128358
104	0.0230734	0.178414	-0.128552
105	0.0284206	0.232963	-0.13702
106	0.0118121	0.0735294	-0.102775
107	0.00873818	0.0642217	-0.102041
108	0.0241501	0.125943	-0.0947781
109	0.00867847	0.0577162	-0.0893372
110	0.0253178	0.134674	-0.0925832
111	0.0128812	0.0646429	-0.0815067
112	0.0225736	0.138289	-0.0769848
113	0.00847919	0.0451452	-0.0647887
114	0.0163194	0.0599122	-0.0501882
115	0.0129228	0.068323	-0.0579937
116	0.0133726	0.0478842	-0.0439866
117	0.0144645	0.0936705	-0.0476837
118	0.0110169	0.0357143	-0.0300801
119	0.0123234	0.0725034	-0.0341997
120	0.0254137	0.0484634	-0.0260047
121	0.00813081	0.0216302	-0.0188679
122	0.0107527	0.0241935	-0.00806452
123	0.0116185	0.0285459	-0.0115968
124	0.0106812	0.018617	0.00278826
125	0.00793668	0.0106174	0.00263852

==> data_clean_av.txt <==
x1  x2  x3  x4
1	0.721264	1	0.5
1.5	0.54375	1	0.333333
2	0.373041	1	0.25
2.5	0.374956	1	0.2
3	0.219677	1	0.111111
3.5	0.252961	1	0.047619
4	0.218412	1	0.0625
4.5	0.223198	1	-0.037037
5	0.11792	1	-0.0666667
5.5	0.185743	1	-0.0181818
6	0.097694	1	-0.125
6.5	0.162158	1	-0.128205
7	0.155196	1	-0.178571
7.5	0.126105	1	-0.173333
8	0.0709972	1	-0.21875
8.5	0.125635	1	-0.223529
9	0.0572488	1	-0.25
9.5	0.123635	1	-0.192982
10	0.109896	1	-0.28
10.5	0.0941896	1	-0.295238
11	0.0484374	1	-0.309091
11.5	0.101794	1	-0.321739
12	0.0692494	0.5	-0.319444
12.5	0.0863391	1	-0.344
13	0.0694945	1	-0.353846
13.5	0.081931	1	-0.362963
14	0.0353888	1	-0.371429
14.5	0.0863521	1	-0.359606
15	0.0291876	0.333333	-0.388889
15.5	0.069184	1	-0.393548
16	0.0705388	0.5	-0.4
16.5	0.0643939	1	-0.406061
17	0.0635837	0.529412	-0.421569
17.5	0.0711829	1	-0.420408
18	0.0246729	0.333333	-0.435185
18.5	0.0579821	1	-0.436293
19	0.0532817	0.5	-0.443609
19.5	0.0633974	1	-0.450549
20	0.0222562	0.5	-0.458333
20.5	0.0649448	1	-0.443902
21	0.0190933	0.333333	-0.469388
21.5	0.0572061	0.511628	-0.475083
22	0.0609111	0.545455	-0.480519
22.5	0.0411233	0.511111	-0.485714
23	0.0200394	0.5	-0.490683
23.5	0.0557942	0.510638	-0.495441
24	0.0324223	0.25	-0.494792
24.5	0.0527523	0.530612	-0.504373
25	0.041618	0.5	-0.508571
25.5	0.0447304	0.509804	-0.512605
26	0.0190825	0.461538	-0.516484
26.5	0.0512019	0.509434	-0.520216
27	0.0411497	0.259259	-0.52381
27.5	0.0496703	0.509091	-0.519192
28	0.0361812	0.357143	-0.53125
28.5	0.0313742	0.508772	-0.533835
29	0.014483	0.310345	-0.538793
29.5	0.0506221	0.508475	-0.539952
30	0.0120814	0.1	-0.545833
30.5	0.0372652	0.508197	-0.545667
31	0.0448624	0.354839	-0.552419
31.5	0.0372482	0.507937	-0.552028
32	0.0330447	0.25	-0.558594
32.5	0.0421551	0.507692	-0.556044
33	0.00971005	0.166667	-0.564394
33.5	0.0372602	0.507463	-0.565506
34	0.0294898	0.352941	-0.569853
34.5	0.041498	0.507246	-0.554677
35	0.0107136	0.2	-0.545238
35.5	0.0401875	0.507042	-0.458161
36	0.0118988	0.166667	-0.484375
36.5	0.0322895	0.506849	-0.427541
37	0.0379229	0.351351	-0.367322
37.5	0.0342939	0.506667	-0.351884
38	0.0294934	0.210526	-0.336623
38.5	0.0366135	0.506494	-0.22884
39	0.0107034	0.0769231	-0.260989
39.5	0.03745	0.506329	-0.20049
40	0.0274442	0.35	-0.255357
40.5	0.0238094	0.506173	-0.152263
41	0.0129665	0.317073	-0.25784
41.5	0.0407813	0.506024	-0.159036
42	0.0282412	0.238095	-0.260204
42.5	0.0262068	0.505882	-0.160784
43	0.0246285	0.348837	-0.262458
43.5	0.0307475	0.505747	-0.165517
44	0.0122865	0.318182	-0.26461
44.5	0.039209	0.505618	-0.143258
45	0.0273863	0.2	-0.21037
45.5	0.0282509	0.505495	-0.147253
46	0.0246541	0.347826	-0.164188
46.5	0.0235302	0.505376	-0.158218
47	0.0243799	0.234043	-0.156915
47.5	0.0309071	0.505263	-0.0411483
48	0.00964302	0.0416667	-0.160714
48.5	0.0298106	0.505155	-0.150515
49	0.0290344	0.346939	-0.106414
49.5	0.0288274	0.505051	-0.126651
50	0.00937799	0.05	-0.118571
50.5	0.0287441	0.50495	-0.0749646
51	0.00907899	0.0490196	-0.109244
51.5	0.0299615	0.504854	-0.0658037
52	0.0342003	0.346154	-0.0717456
52.5	0.018058	0.504762	-0.0528139
53	0.00918621	0.0849057	-0.0781671
53.5	0.028839	0.504673	-0.0381021
54	0.00910094	0.0648148	-0.0699588
54.5	0.0306724	0.504587	-0.0137615
55	0.0200793	0.345455	-0.0298701
55.5	0.027312	0.504505	-0.0108108
56	0.0107446	0.214286	-0.0379464
56.5	0.028561	0.504425	-0.000384763
57	0.0221324	0.22807	-0.0233918
57.5	0.0233423	0.504348	-0.00153453
58	0.026085	0.344828	-0.0160099
58.5	0.019454	0.504274	0.000449843
59	0.021258	0.186441	-0.0047081
59.5	0.0285859	0.504202	0.00840336
60	0.0159959	0.125	-0.0125
60.5	0.0186211	0.504132	-0.00275482
61	0.0191502	0.344262	-0.00409836
61.5	0.0211075	0.504065	0.0063234
62	0.0155834	0.225806	0.00806452
62.5	0.0251429	0.504	0.008
63	0.00818996	0.0119048	0.00793651
63.5	0.00787402	0.00787402	0.00787402


==> data_ext_Ad.txt <==
x1  x2  x3  x4
2	-0.00113771	0.925926	-1.11111
3	-0.00315677	0.932961	-1.08939
4	-0.00147465	0.925089	-1.13496
5	-0.00529068	0.920668	-1.11931
6	0.00345337	0.931812	-1.0911
7	-0.00686404	0.919587	-1.11371
8	-0.00129794	0.923057	-1.12363
9	-0.00374183	0.930212	-1.07037
10	0.00163813	0.922024	-1.08196
11	-0.00810971	0.917114	-1.10768
12	0.00394073	0.928967	-1.10731
13	-0.00868462	0.915737	-1.10657
14	0.000974646	0.919666	-1.07263
15	-0.00016328	0.927151	-1.05192
16	-0.00134527	0.918301	-1.10784
17	-0.00954352	0.912988	-1.10073
18	0.00379196	0.925569	-1.05925
19	-0.0101002	0.911519	-1.09826
20	0.002234	0.915975	-1.01661
21	-0.00109891	0.923628	-1.03659
22	-0.000831355	0.9142	-1.05921
23	-0.0105831	0.908402	-1.09368
24	0.00370997	0.921987	-1.08036
25	-0.00760103	0.907191	-1.08157
26	-0.000908232	0.911111	-1.05333
27	-0.00488683	0.919306	-1.03079
28	0.000331472	0.910112	-1.07642
29	-0.0118361	0.903277	-1.08645
30	0.00671439	0.918015	-1.0223
31	-0.0120206	0.901409	-1.08449
32	-0.00238677	0.9063	-1.08014
33	-0.00326241	0.914991	-1.01188
34	-0.00272844	0.904322	-1.03793
35	-0.00470037	0.898969	-1.04948
36	0.00363254	0.913266	-1.05271
37	-0.013274	0.895466	-1.07575
38	-0.00321	0.900514	-1.02951
39	-0.00442158	0.909785	-0.99977
40	0.00209109	0.899654	-0.956742
41	-0.0125275	0.890995	-1.0711
42	0.00628768	0.908245	-0.988016
43	-0.0124257	0.888571	-1.08532
44	-0.00117849	0.89498	-1.04789
45	-0.000361591	0.904732	-1.04827
46	-0.00387024	0.891794	-1.11002
47	-0.0133894	0.883651	-1.1774
48	0.00369234	0.902036	-1.08989
49	-0.011974	0.882186	-1.2048
50	0.000507176	0.887873	-1.18647
51	-0.00595879	0.897413	-1.23983
52	-0.00273844	0.885213	-1.23834
53	-0.0149675	0.875218	-1.33521
54	0.00302863	0.8948	-1.24427
55	-0.00752554	0.874759	-1.3259
56	0.00107679	0.880655	-1.32723
57	-0.00630409	0.889766	-1.40677
58	-0.00432317	0.875375	-1.43019
59	-0.0135004	0.865226	-1.52221
60	0.00944258	0.888463	-1.37946
61	-0.012497	0.86145	-1.59286
62	-0.00309222	0.868584	-1.56261
63	-0.000551495	0.882396	-1.56768
64	-0.00214985	0.865917	-1.01125
65	-0.0036766	0.856949	-0.982282
66	0.00647466	0.878326	-0.987344
67	-0.00911664	0.848921	-1.02878
68	-0.000844212	0.858908	-1.03173
69	-0.00413068	0.870189	-0.903894
70	0.00632496	0.857507	-1.00915
71	-0.00800666	0.839695	-1.01527
72	0.00573813	0.868084	-1.02271
73	-0.00975105	0.834646	-1.00787
74	-0.00544599	0.843562	-1.20578
75	0.00126825	0.859636	-0.894916
76	-0.00142104	0.840721	-1.19805
77	-0.00459833	0.829681	-0.922171
78	0.00564624	0.854142	-1.18787
79	-0.00860692	0.817391	-0.982609
80	0.00622038	0.832759	-1.25776
81	-0.0032762	0.842927	-1.01577
82	-0.000244434	0.819736	-1.43356
83	-0.0065987	0.803738	-0.962617
84	0.0128188	0.841435	-0.95563
85	-0.00708279	0.803041	-0.885178
86	0.00915352	0.803922	-0.882353
87	-0.00464568	0.823522	-1.14715
88	0.00432577	0.804974	-0.872253
89	-0.00617942	0.778947	-0.926316
90	0.0203662	0.821411	-1.02401
91	-0.00521364	0.778505	-0.835247
92	0.000388768	0.78484	-1.00098
93	-0.000148614	0.79854	-1.31679
94	0.00957836	0.767442	-0.813953
95	-0.00420128	0.756367	-0.914258
96	0.0182424	0.792536	-0.936334
97	-0.00481829	0.734177	-0.860759
98	0.0175686	0.752139	-0.710242
99	0.00611047	0.774624	-0.690317
100	0.0124401	0.74423	-1.14846
101	-0.000963043	0.704225	-0.816901
102	0.0195617	0.757528	-0.858954
103	-0.00149254	0.686567	-0.791045
104	0.0144592	0.71243	-0.725422
105	0.025807	0.739451	-1.04097
106	0.0234062	0.677419	-0.645161
107	0.00508475	0.644068	-0.728814
108	0.0342927	0.710635	-0.639736
109	0.000637959	0.618182	-0.690909
110	0.0320721	0.658035	-0.641434
111	0.0309431	0.657062	-0.428909
112	0.0291037	0.628386	-0.783747
113	0.012766	0.553191	-0.595745
114	0.0597758	0.623256	-0.381395
115	0.0196802	0.526601	-0.487827
116	0.0459063	0.53271	-0.542056
117	0.0327637	0.56315	-0.674591
118	0.0499916	0.473684	-0.263158
119	0.0182648	0.424658	-0.561644
120	0.155485	0.535912	-0.237569
121	0.0322581	0.322581	-0.258065
122	0.0874074	0.333333	-1.77636e-16
123	0.0823529	0.364706	-0.164706
124	0.0512821	0.230769	-0.153846
125	0.0869565	0.0869565	0.0869565


==> data_ext_Bd.txt <==
x1  x2  x3  x4
2	0.0141427	0.865235	-1.60771
3	0.0106868	0.880764	-1.60333
4	0.00747718	0.842641	-1.61609
5	0.00720212	0.826203	-1.58765
6	0.00176755	0.826186	-1.56859
7	0.00517398	0.79348	-1.51579
8	0.000911625	0.775583	-1.52469
9	0.000696694	0.779145	-1.50302
10	-0.00252931	0.731241	-1.40051
11	0.00311688	0.732042	-1.44735
12	-0.00702223	0.730911	-1.38592
13	0.00286868	0.703382	-1.40784
14	-0.00493753	0.674127	-1.46151
15	-0.00679247	0.689784	-1.44726
16	-0.00503719	0.659558	-1.22989
17	0.00179368	0.649963	-1.36692
18	-0.00969666	0.6484	-1.29377
19	0.00158333	0.625062	-1.24963
20	-0.0111755	0.607634	-1.30515
21	-0.00913555	0.613396	-1.38406
22	-0.00661259	0.574581	-1.24941
23	0.00122657	0.577971	-1.21956
24	-0.0138421	0.576419	-1.27479
25	-0.00447941	0.554399	-1.36629
26	-0.00695905	0.530337	-1.09817
27	-0.0072242	0.547102	-1.05314
28	-0.0127978	0.51963	-1.14666
29	0.00116589	0.514541	-1.17721
30	-0.0175907	0.511323	-1.23607
31	0.00165225	0.494998	-1.27972
32	-0.00883751	0.481061	-0.917191
33	-0.00956881	0.486741	-0.996007
34	-0.0074409	0.452931	-0.994916
35	-0.0112775	0.454697	-0.985463
36	-0.0169537	0.45614	-1.02204
37	0.00141285	0.440585	-1.04664
38	-0.00742524	0.418288	-1.08598
39	-0.0094875	0.43334	-1.13172
40	-0.0161216	0.409016	-1.16247
41	0.00258346	0.407014	-1.18746
42	-0.0183284	0.404605	-0.812647
43	0.00371927	0.391389	-0.696342
44	-0.0123053	0.378806	-0.798874
45	-0.0145169	0.383945	-0.745489
46	-0.00707522	0.355622	-0.793236
47	0.00278272	0.361367	-0.778156
48	-0.0172357	0.359685	-0.820504
49	-0.00443643	0.34654	-0.824756
50	-0.0128307	0.32572	-0.887161
51	-0.00908976	0.342202	-0.875942
52	-0.0120415	0.321963	-0.900926
53	0.00302957	0.32028	-0.907987
54	-0.0146357	0.318485	-0.948894
55	-0.0101953	0.304437	-0.957008
56	-0.0157856	0.295088	-0.985503
57	-0.008041	0.302983	-0.998115
58	-0.00539589	0.276313	-1.02093
59	0.00562193	0.282461	-1.02733
60	-0.0213721	0.279519	-1.06995
61	0.0071704	0.270704	-1.06447
62	-0.00359842	0.252925	-1.09555
63	-0.0121336	0.26629	-1.1122
64	-0.00583608	0.249711	-0.489545
65	-0.00433628	0.245448	-0.465361
66	-0.0163371	0.245885	-0.497301
67	0.0107424	0.23729	-0.407254
68	-0.0086567	0.227083	-0.492159
69	-0.00414373	0.234235	-0.488987
70	-0.017036	0.207654	-0.49626
71	0.0104512	0.216161	-0.358654
72	-0.016795	0.215618	-0.516473
73	0.0103008	0.206835	-0.34941
74	-0.00306131	0.19081	-0.532661
75	-0.00995333	0.202152	-0.55478
76	-0.00763988	0.187783	-0.553364
77	-0.00490453	0.185707	-0.367209
78	-0.0145389	0.185727	-0.578282
79	0.00990132	0.17819	-0.297073
80	-0.0135853	0.167766	-0.595115
81	-0.0036772	0.176059	-0.334
82	0.00139044	0.154205	-0.610263
83	0.00965543	0.159978	-0.255206
84	-0.0184624	0.158863	-0.363222
85	-0.00428942	0.15011	-0.336906
86	0.00688925	0.13716	-0.246677
87	-0.00233322	0.150218	-0.378536
88	-0.00903582	0.135399	-0.268709
89	0.00929982	0.135117	-0.208976
90	-0.0149516	0.13354	-0.406832
91	-0.00399574	0.125948	-0.232874
92	-0.00514253	0.119899	-0.274312
93	0.000613608	0.126116	-0.420061
94	0.00665724	0.106772	-0.185941
95	-0.00262706	0.110258	-0.204297
96	-0.00874183	0.111463	-0.301393
97	0.00886576	0.104559	-0.161414
98	-0.00192951	0.0904068	-0.249214
99	-0.00626236	0.103275	-0.195634
100	-0.00816732	0.0890664	-0.331365
101	0.00866881	0.0897753	-0.126945
102	-0.00718756	0.0903686	-0.186852
103	0.00856898	0.0831191	-0.122536
104	-0.00547007	0.0760813	-0.137789
105	-0.00871457	0.0805558	-0.259979
106	0.00629401	0.0642136	-0.107723
107	0.00838692	0.0690523	-0.0902991
108	-0.00513964	0.0704316	-0.113807
109	0.0082881	0.0634451	-0.0857406
110	-0.0076124	0.0495963	-0.118935
111	0.00492973	0.0621431	-0.069486
112	-0.00479927	0.0504931	-0.154142
113	0.00812128	0.0498105	-0.0557661
114	0.002914	0.0513514	-0.0621622
115	0.00394826	0.0431007	-0.0614345
116	0.00400211	0.0382903	-0.0498664
117	0.00163441	0.043747	-0.0837535
118	0.00607739	0.0274841	-0.0385835
119	0.00262582	0.0310722	-0.0555799
120	-0.000482354	0.030951	-0.039955
121	0.00779221	0.025974	-0.0207792
122	0.00593489	0.0146932	-0.00345722
123	0.00515464	0.0257732	-0.00515464
124	0.0059676	0.0127877	-0.00511509
125	0.00765306	0.0127551	0.00510204


==> data_ext_Nd.txt <==
x1  x2  x3  x4
2	0.00432422	0.876712	-1.67123
3	0.00319252	0.86532	-1.64647
4	-0.00023817	0.821173	-1.58306
5	0.000537396	0.827264	-1.59104
6	-0.00338768	0.788428	-1.51963
7	-0.00146979	0.792765	-1.55772
8	-0.00274216	0.760836	-1.49481
9	-0.00310616	0.761206	-1.51969
10	-0.00545873	0.726526	-1.40657
11	-0.000337153	0.729514	-1.44922
12	-0.0091276	0.698944	-1.35532
13	-0.000735674	0.700089	-1.33931
14	-0.00614324	0.672878	-1.44598
15	-0.00746467	0.675826	-1.39706
16	-0.00646045	0.643665	-1.20588
17	0.000754676	0.645775	-1.31739
18	-0.0106492	0.620536	-1.16129
19	0.00125953	0.620374	-1.21681
20	-0.011221	0.59857	-1.27316
21	-0.00843973	0.601144	-1.36573
22	-0.00673855	0.571654	-1.14173
23	0.00246637	0.572726	-1.20322
24	-0.0139109	0.553227	-1.23387
25	-0.00336103	0.553079	-1.34572
26	-0.00554998	0.529195	-1.0097
27	-0.00534662	0.533376	-1.04957
28	-0.0118511	0.511056	-1.08912
29	0.00340366	0.508279	-1.17777
30	-0.0176898	0.494282	-1.18181
31	0.00381146	0.488317	-1.28275
32	-0.00697072	0.470928	-0.862048
33	-0.00798119	0.476208	-0.912698
34	-0.00495199	0.450824	-0.971402
35	-0.00908337	0.458736	-0.958313
36	-0.0158217	0.439712	-0.981505
37	0.00431507	0.43328	-1.0609
38	-0.00470106	0.41708	-1.07665
39	-0.00690192	0.423377	-1.1066
40	-0.0147356	0.406264	-1.12426
41	0.00544417	0.399417	-1.20333
42	-0.0175673	0.39258	-0.718868
43	0.00607156	0.383161	-0.720127
44	-0.0101481	0.373555	-0.740319
45	-0.0133675	0.380212	-0.721008
46	-0.00376119	0.353994	-0.773349
47	0.0059957	0.35331	-0.801339
48	-0.0152598	0.34767	-0.784676
49	-0.0013805	0.343948	-0.832701
50	-0.0100458	0.330935	-0.850397
51	-0.00592858	0.333489	-0.866898
52	-0.00929737	0.316766	-0.881889
53	0.00651695	0.311525	-0.9332
54	-0.0120869	0.30616	-0.91688
55	-0.00725705	0.308274	-0.946813
56	-0.0135061	0.29538	-0.953289
57	-0.00494778	0.294431	-0.990045
58	-0.00203263	0.274441	-1.01544
59	0.00824675	0.272757	-1.0553
60	-0.0204382	0.276317	-1.01518
61	0.00897554	0.260345	-1.09432
62	-0.000803705	0.25093	-1.0917
63	-0.0107861	0.264049	-1.08752
64	-0.00419295	0.242206	-0.427728
65	-0.00413358	0.247399	-0.472808
66	-0.0140531	0.239112	-0.478909
67	0.0106713	0.225617	-0.418182
68	-0.00626266	0.223057	-0.490628
69	-0.00228556	0.225391	-0.49646
70	-0.0153681	0.219857	-0.47707
71	0.0105266	0.205096	-0.378092
72	-0.0151222	0.210123	-0.487431
73	0.0102809	0.195265	-0.358885
74	0.000537438	0.188206	-0.541908
75	-0.00826595	0.200461	-0.548735
76	-0.00525417	0.183376	-0.542511
77	-0.00430314	0.188276	-0.393182
78	-0.0115495	0.179467	-0.561979
79	0.00997448	0.167351	-0.304348
80	-0.0119995	0.171399	-0.56993
81	-0.00193218	0.168408	-0.33074
82	0.00340046	0.149695	-0.622421
83	0.00974594	0.149955	-0.270358
84	-0.0171054	0.158998	-0.351274
85	-0.00276514	0.151821	-0.343921
86	0.00637013	0.130795	-0.242038
87	6.18794e-05	0.141607	-0.396244
88	-0.00783685	0.135019	-0.302123
89	0.00941352	0.125498	-0.222571
90	-0.0150175	0.133389	-0.377456
91	-0.00285653	0.12821	-0.257358
92	-0.0028866	0.115577	-0.295013
93	0.00200686	0.116534	-0.439208
94	0.00606677	0.1	-0.181818
95	-0.00124602	0.111723	-0.238336
96	-0.00812482	0.105566	-0.284088
97	0.00893775	0.0956147	-0.164179
98	-0.00192348	0.0931805	-0.24162
99	-0.00531708	0.101484	-0.230128
100	-0.00675762	0.0903207	-0.334196
101	0.00873377	0.0817193	-0.137026
102	-0.00634769	0.0834733	-0.216325
103	0.00865001	0.0750119	-0.123919
104	-0.0046288	0.0754	-0.170801
105	-0.0093963	0.0847304	-0.24286
106	0.0056691	0.059322	-0.101695
107	0.00847816	0.0620508	-0.0985915
108	-0.0060684	0.0640663	-0.101586
109	0.00836506	0.055787	-0.086351
110	-0.00728082	0.0590237	-0.121166
111	0.00419902	0.0535399	-0.078226
112	-0.00498262	0.0509187	-0.143765
113	0.00819506	0.0436691	-0.0626703
114	0.00061608	0.039749	-0.0570831
115	0.00378941	0.0416293	-0.0550902
116	0.00321397	0.0316215	-0.040555
117	0.00212947	0.0377242	-0.0816426
118	0.00530894	0.0238095	-0.031746
119	0.00398267	0.0302896	-0.0565046
120	-0.00830565	0.0310078	-0.0387597
121	0.00784523	0.0209525	-0.0182768
122	0.0051955	0.0130808	-0.0103627
123	0.00431278	0.0189469	-0.0120172
124	0.00512821	0.00769231	0
125	0.00769309	0.0102916	0.00255754


==> data_ext_av.txt <==
x1  x2  x3  x4
3.5	0	0	0
4	0.155172	0.25	0.125
4.5	0.00835422	0.333333	-0.111111
5	0.113099	0.2	0
5.5	0.0449894	0.181818	-0.181818
6	0.0542411	0.333333	-0.166667
6.5	0.00259291	0.230769	-0.230769
7	0.0735538	0.142857	-0.285714
7.5	-0.00343016	0.333333	-0.266667
8	0.0576983	0.25	-0.375
8.5	0.00844098	0.176471	-0.294118
9	0.00822118	0.333333	-0.444444
9.5	-0.000705342	0.263158	-0.368421
10	0.0442749	0.2	-0.5
10.5	-0.00482755	0.333333	-0.428571
11	0.0398639	0.0909091	-0.545455
11.5	-0.00692538	0.217391	-0.478261
12	-8.10438e-05	0.333333	-0.583333
12.5	-0.00845217	0.28	-0.52
13	0.0330227	0.230769	-0.615385
13.5	-0.0124426	0.333333	-0.555556
14	0.0118242	0.214286	-0.642857
14.5	-0.00150319	0.241379	-0.586207
15	0.00338923	0.333333	-0.666667
15.5	-0.0130127	0.322581	-0.612903
16	0.0244791	0.25	-0.6875
16.5	-0.0201458	0.212121	-0.636364
17	0.0227543	0.205882	-0.705882
17.5	0.000233146	0.228571	-0.657143
18	-0.00426464	0.166667	-0.722222
18.5	-0.00632953	0.108108	-0.675676
19	-0.00675703	0.157895	-0.736842
19.5	-0.0191664	0.282051	-0.692308
20	0.0148744	0.25	-0.75
20.5	-0.00194062	0.341463	-0.707317
21	-0.0034997	0.214286	-0.761905
21.5	-0.0166771	0.162791	-0.72093
22	0.0163999	0.0909091	-0.772727
22.5	-0.0155201	0.266667	-0.733333
23	0.0157651	0.304348	-0.782609
23.5	-0.00721031	0.106383	-0.744681
24	-0.0132468	0.166667	-0.791667
24.5	-0.00771294	0.142857	-0.755102
25	0.01447	0.12	-0.8
25.5	-0.0123008	0.137255	-0.686275
26	0.00320185	0.134615	-0.807692
26.5	-0.00921224	0.150943	-0.773585
27	-0.00499845	0.111111	-0.814815
27.5	-0.0102284	0.2	-0.781818
28	0.0114599	0.142857	-0.821429
28.5	-0.0101639	0.105263	-0.719298
29	-0.00616017	0.0586207	-0.827586
29.5	-0.0146325	0.237288	-0.79661
30	-0.00528245	0.333333	-0.833333
30.5	-0.00596497	0.147541	-0.803279
31	0.0103129	0.0967742	-0.83871
31.5	-0.0156364	0.285714	-0.68254
32	0.00995999	0.125	-0.84375
32.5	0.000556586	0.0769231	-0.815385
33	-0.0108991	0.0909091	-0.848485
33.5	-0.00716923	0.0696517	-0.820896
34	-0.00887355	0.0735294	-0.852941
34.5	-0.0142199	0.0869565	-0.768116
35	0.0061893	0.2	-0.8
35.5	-0.00575107	0.239437	-0.71831
36	-0.00406962	0.0833333	-0.694444
36.5	-0.0156553	0.136986	-0.616438
37	0.00966197	0.0351351	-0.594595
37.5	-0.0121111	0.12	-0.466667
38	0.00940304	0.0526316	-0.5
38.5	0.000948223	0.0649351	-0.454545
39	-0.00818798	0.0769231	-0.358974
39.5	-0.00733445	0.0506329	-0.455696
40	-0.00587236	0.1	-0.3875
40.5	-0.0124527	0.135802	-0.45679
41	0.0082551	0.0487805	-0.390244
41.5	-0.00990634	0.0722892	-0.457831
42	-0.00290302	0.0714286	-0.357143
42.5	-0.00346914	0.0823529	-0.458824
43	0.00955918	0.0387597	-0.395349
43.5	-0.0120675	0.0344828	-0.45977
44	-0.00356944	0.0454545	-0.397727
44.5	-0.0016368	0.0898876	-0.460674
45	-0.00307714	0.0666667	-0.366667
45.5	-0.00908075	0.0769231	-0.461538
46	0.00900159	0.0434783	-0.336957
46.5	-0.0119311	0.0322581	-0.462366
47	-0.00295112	0.148936	-0.234043
47.5	-0.00545501	0.0736842	-0.463158
48	-0.00232229	0.166667	-0.302083
48.5	-0.00313347	0.0721649	-0.463918
49	-0.00410585	0.0306122	-0.265306
49.5	-0.00969313	0.040404	-0.464646
50	0.00735746	0.12	-0.24
50.5	-0.00441223	0.0990099	-0.465347
51	-0.00725427	0.0392157	-0.303922
51.5	-0.00963075	0.0291262	-0.466019
52	0.00853406	0.0384615	-0.153846
52.5	-0.00751511	0.047619	-0.466667
53	0.00814036	0.0188679	-0.179245
53.5	-0.00493077	0.0280374	-0.46729
54	-0.0119103	0.037037	-0.305556
54.5	-0.0044255	0.0366972	-0.46789
55	0.00861861	0.0181818	-0.145455
55.5	-0.0069163	0.0540541	-0.468468
56	0.00854474	0.0357143	-0.125
56.5	-0.00723538	0.0265487	-0.469027
57	4.75657e-05	0.0263158	-0.307018
57.5	-0.00815452	0.0434783	-0.469565
58	0.00837184	0.0172414	-0.0431034
58.5	-0.00614327	0.025641	-0.470085
59	-0.00120822	0.0254237	-0.177966
59.5	-0.00389796	0.0588235	-0.470588
60	-0.00543375	0.0333333	-0.308333
60.5	-0.00302142	0.0165289	-0.471074
61	-0.00286141	0.0163934	-0.122951
61.5	-0.00885396	0.0243902	-0.471545
62	0.00060615	0.016129	-0.120968
62.5	0.000229234	0.016	-0.472
63	-0.000819623	0.015873	-0.309524
63.5	-0.00155984	0.015748	-0.472441
64	0.00122363	0.015625	-0.1875
64.5	-0.00475715	0.00775194	-0.472868
65	0.00513753	0.0102564	-0.176923
65.5	0.00449879	0.00763359	-0.175573
66	0.00575758	0.00757576	-0.0681818


==> data_superposition_1.txt <==
x1	y1	x2	y2	x3	y3	x4	y4	x5	y5
0	1	2	2	4	3	6	4	8	4
1	1	3	2	5	3	7	3	9	3
2	1	4	2	6	3	8	3	10	3
3	1	5	2	7	2	9	2	11	2
4	1	6	2	8	2	10	2	12	2
5	1	7	1	9	1	11	1	13	1
6	1	8	1	10	1	12	1	14	1

==> data_superposition_2.txt <==
x6	y6
0	1
1	1
2	2
3	2
4	3
5	3
6	4
7	3
8	4
9	3
10	3
11	2
12	2
13	1
14	1

